Asymptotic Properties of Endogeneity Corrections Using Nonlinear Transformations

This paper considers a linear regression model with an endogenous regressor which arises from a nonlinear transformation of a latent variable. It is shown that the corresponding coefficient can be consistently estimated without external instruments by adding a rank-based transformation of the regressor to the model and performing standard OLS estimation. In contrast to other approaches, our nonparametric control function approach does not rely on a conformably specified copula. Furthermore, the approach allows for the presence of additional exogenous regressors which may be (linearly) correlated with the endogenous regressor(s). Consistency and asymptotic normality of the estimator are proved and the estimator is compared with copula based approaches by means of Monte Carlo simulations. An empirical application on wage data of the US current population survey demonstrates the usefulness of our method.

==> gamma.txt <==
"x" "y1" "y2" "y3"
0 1 0 0
0.0160320641282565 0.984095765376564 0.0157770864188627 0.000995665823473052
0.032064128256513 0.968444475432084 0.0310523278695658 0.00385698826447606
0.0480961923847695 0.953042107275041 0.0458376965422866 0.00840437769721099
0.064128256513026 0.937884701994925 0.0601449107491735 0.0144696411561042
0.0801603206412826 0.922968363644666 0.0739854399715163 0.0218953813111154
0.0961923847695391 0.908289258239252 0.0873705098105893 0.0305344239382491
0.112224448897796 0.893843612770267 0.100311106843958 0.0402492726250397
0.128256513026052 0.879627714236109 0.112817983389 0.0509115895038427
0.144288577154309 0.865637908687621 0.124901662175368 0.0624017008566791
0.160320641282565 0.851870600288912 0.136572440928082 0.0746081264842178
0.176352705410822 0.838322250393109 0.147840396862913 0.0874271317783345
0.192384769539078 0.82498937663281 0.158715391095691 0.100762301482632
0.208416833667335 0.811868552024999 0.169207072967134 0.11452413416842
0.224448897795591 0.798956404090204 0.179324884284775 0.128629656494992
0.240480961923848 0.786249613985656 0.189078063483524 0.143002056362719
0.256513026052104 0.773744915652242 0.198475649706387 0.157570334105489
0.272545090180361 0.761439094975017 0.207526486806818 0.172268970905522
0.288577154308617 0.749328988957078 0.216239227274187 0.187037613648549
0.304609218436874 0.737411484906562 0.224622336083762 0.201820775470907
0.32064128256513 0.725683519636591 0.232684094472654 0.216567551282237
0.336673346693387 0.714142078677929 0.24043260364307 0.231231347578343
0.352705410821643 0.702784195504167 0.247875788394255 0.245769625888294
0.3687374749499 0.691606950769226 0.255021400684444 0.260143659228223
0.384769539078156 0.680607471556992 0.261877023124133 0.274318300961431
0.400801603206413 0.669782930642886 0.268450072401958 0.288261765490467
0.416833667334669 0.659130545767169 0.274747802644431 0.301945420231773
0.432865731462926 0.648647578919814 0.280777308710781 0.315343588347477
0.448897795591182 0.638331335636749 0.286545529424112 0.328433361731778
0.464929859719439 0.62817916430729 0.292059250740063 0.341194423771388
0.480961923847695 0.618188455492593 0.297325108854153 0.353608881420536
0.496993987975952 0.608356641254939 0.302349593248948 0.365661106151216
0.513026052104208 0.598681194497695 0.307139049682184 0.3773375833587
0.529058116232465 0.589159628315764 0.311699683116957 0.388626769820847
0.545090180360721 0.579789495356373 0.316037560595057 0.399518958827498
0.561122244488978 0.570568387190022 0.320158614054521 0.410006152613248
0.577154308617234 0.561493933691436 0.324068643092452 0.420081941743132
0.593186372745491 0.552563802430371 0.327773317674128 0.429741391116419
0.609218436873747 0.5437756980721 0.331278180789416 0.438980932268579
0.625250501002004 0.535127361787438 0.334588651057477 0.447798261665847
0.64128256513026 0.526616570672151 0.337710025280738 0.456192244700466
0.657314629258517 0.518241137175591 0.340647480949086 0.464162825107831
0.673346693386773 0.509998908538434 0.343406078695218 0.471710939539305
0.68937875751503 0.501887766239342 0.345990764702072 0.478838437036497
0.705410821643287 0.493905625450439 0.348406373063236 0.485548003164314
0.721442885771543 0.48605043450144 0.350657628097231 0.491843088571105
0.7374749498998 0.478320174352306 0.35274914661653 0.497727841754761
0.753507014028056 0.470712858074284 0.354685440152166 0.503207045823742
0.769539078156313 0.463226530339202 0.356470917134777 0.508286059051635
0.785571142284569 0.455859266916887 0.358109885032905 0.512970759033122
0.801603206412826 0.448609174180573 0.359606552449357 0.517267490258049
0.817635270541082 0.441474388620179 0.360965031176419 0.521183014928772
0.833667334669339 0.434453076363326 0.362189338210708 0.524724466854043
0.849699398797595 0.427543432703969 0.363283397728423 0.52789930826043
0.865731462925852 0.420743681638536 0.364251043021739 0.530715289369698
0.881763527054108 0.414052075409428 0.365096018397091 0.533180410597636
0.897795591182365 0.407466894055796 0.365821981036065 0.535302887236605
0.913827655310621 0.40098644497145 0.366432502819601 0.537091116490548
0.929859719438878 0.394609062469806 0.366931072116212 0.538553646737412
0.945891783567134 0.388333107355752 0.367321095534899 0.539699148899835
0.961923847695391 0.382156966504318 0.367605899643432 0.540536389810627
0.977955911823647 0.376079052446052 0.367788732652652 0.541074207464977
0.993987975951904 0.370097802958991 0.367872766067454 0.541321488056478
1.01002004008016 0.364211680667112 0.367861096305059 0.541287144699041
1.02605210420842 0.358419172645186 0.367756746281233 0.540980097741438
1.04208416833667 0.352718790029899 0.367562666965025 0.540409256585769
1.05811623246493 0.347109067637169 0.367281738902656 0.539583502925435
1.07414829659319 0.341588563585545 0.366916773711127 0.538511675322329
1.09018036072144 0.336155858925598 0.366470515542135 0.537202555046873
1.1062124248497 0.330809557275203 0.365945642516858 0.535664853108303
1.12224448897796 0.325548284460623 0.365344768132162 0.533907198406172
1.13827655310621 0.320370688163304 0.364670442638791 0.531938126937486
1.15430861723447 0.315275437572283 0.363925154392054 0.529766071997121
1.17034068136273 0.310261223042126 0.363111331175555 0.527399355312334
1.18637274549098 0.30532675575631 0.362231341498468 0.524846179055119
1.20240480961924 0.300470767395949 0.361287495866873 0.522114618679022
1.21843687374749 0.2956920098138 0.36028204802964 0.519212616529727
1.23446893787575 0.290989254713446 0.359217196199364 0.516147976181329
1.25050100200401 0.286361293333584 0.35809508424881 0.512928357452651
1.26653306613226 0.281806936137336 0.356917802883359 0.509561272060339
1.28256513026052 0.277325012506496 0.355687390789895 0.506054079867693
1.29859719438878 0.272914370440645 0.354405835762601 0.502413985690352
1.31462925851703 0.26857387626105 0.353075075806109 0.49864803662196
1.33066132264529 0.264302414319268 0.351697000216421 0.494763119844917
1.34669338677355 0.260098886710394 0.350273450640049 0.490765960893149
1.3627254509018 0.255962212990857 0.348806222111789 0.486663122335595
1.37875751503006 0.251891329900716 0.347297064071529 0.482461002850815
1.39478957915832 0.247885191090366 0.345747681360511 0.478165836664676
1.41082164328657 0.243942766851589 0.344159735197433 0.473783693324668
1.42685370741483 0.240063043852892 0.342534844134787 0.469320477785772
1.44288577154309 0.236245024879039 0.340874584995807 0.464781930784256
1.45891783567134 0.232487728574743 0.339180493792411 0.460173629477054
1.4749498997996 0.22879018919242 0.337454066624492 0.455500988325628
1.49098196392786 0.225151456343964 0.33569676056094 0.450769260204436
1.50701402805611 0.221570594756461 0.333909994502723 0.445983537715233
1.52304609218437 0.2180466840318 0.332095150028392 0.441148754689522
1.53907815631263 0.214578818410096 0.330253572222352 0.436269687862496
1.55511022044088 0.211166106536882 0.328386570486213 0.431350958702786
1.57114228456914 0.207807671234002 0.326495419333582 0.426397035383245
1.58717434869739 0.204502649274146 0.324581359168584 0.421412234878903
1.60320641282565 0.201250191158976 0.322645597048458 0.416400725179024
1.61923847695391 0.198049460900772 0.320689307430508 0.411366527601036
1.63527054108216 0.194899635807561 0.318713632903747 0.406313519194817
1.65130260521042 0.191799906271655 0.316719684905499 0.401245435226553
1.66733466933868 0.188749475561558 0.314708544423278 0.396165871732074
1.68336673346693 0.185747559617176 0.31268126268222 0.39107828813019
1.69939879759519 0.182793386848294 0.310638861818343 0.385986009887182
1.71543086172345 0.179886197936246 0.308582335537929 0.380892231224171
1.7314629258517 0.17702524563875 0.306512649763286 0.375800017859644
1.74749498997996 0.17420979459784 0.304430743265163 0.370712309779917
1.76352705410822 0.171439121150855 0.302337528282069 0.365631924030843
1.77955911823647 0.168712513144436 0.300233891126772 0.360561557524489
1.79559118236473 0.166029269751477 0.298120692780208 0.355503789855003
1.81162324649299 0.163388701290992 0.295998769473059 0.350461086118261
1.82765531062124 0.160790129050841 0.293868933255245 0.345435799730303
1.8436873747495 0.158232885113284 0.29173197255355 0.340430175239941
1.85971943887776 0.155716312183299 0.289588652717639 0.335446351131268
1.87575150300601 0.15323976341964 0.287439716554675 0.330486362612127
1.89178356713427 0.150802602268574 0.285285884852773 0.325552144384918
1.90781563126252 0.14840420230027 0.2831278568935 0.320645533396426
1.92384769539078 0.146043947047782 0.280966310953649 0.315768271563611
1.93987975951904 0.143721229848602 0.278801904796486 0.310922008472594
1.95591182364729 0.141435453688721 0.276635276152688 0.306108304048295
1.97194388777555 0.139186031049183 0.274467043191174 0.301328631192424
1.98797595190381 0.136972383755072 0.272297804980023 0.296584378387753
2.00400801603206 0.1347939428269 0.270128141937675 0.291876852266802
2.02004008016032 0.132650148334363 0.267958616274624 0.287207280143246
2.03607214428858 0.130540449252419 0.265789772425768 0.282576812504565
2.05210420841683 0.12846430331966 0.263622137473611 0.277986525464622
2.06813627254509 0.126421176898928 0.261456221562512 0.273437423174981
2.08416833667335 0.124410544840156 0.259292518304133 0.268930440193997
2.1002004008016 0.122431890345389 0.257131505174284 0.264466443812771
2.11623246492986 0.120484704835945 0.254973643901318 0.260046236337265
2.13226452905812 0.118568487821699 0.252819380846267 0.255670557325959
2.14829659318637 0.116682746772436 0.250669147374853 0.251340085782543
2.16432865731463 0.11482699699126 0.248523360221565 0.247055442303272
2.18036072144289 0.113000761490007 0.246382421845946 0.242817191178696
2.19639278557114 0.111203570866643 0.244246720781243 0.238625842449562
2.2124248496994 0.109434963184616 0.242116631975582 0.234481853916798
2.22845691382766 0.10769448385412 0.239992517125815 0.230385633105539
2.24448897795591 0.105981685515254 0.237874725004178 0.226337539183254
2.26052104208417 0.104296127923033 0.235763591777917 0.222337884832098
2.27655310621242 0.102637377834229 0.233659441322012 0.218386938075659
2.29258517034068 0.101005008896019 0.231562585525142 0.214484924060354
2.30861723446894 0.0993986015363943 0.229473324589031 0.21063202679177
2.32464929859719 0.097817742856318 0.2273919473213 0.206828390826292
2.34068136272545 0.0962620265235962 0.225318731421965 0.203074122918414
2.35671342685371 0.0947310526684374 0.223253943763692 0.199369293624167
2.37274549098196 0.0932244277806735 0.221197840665967 0.195713938861146
2.38877755511022 0.091741764608614 0.219150668163262 0.192108061425617
2.40480961923848 0.0902826820595105 0.21711266226736 0.188551632467283
2.42084168336673 0.0888468051016029 0.215084049223921 0.185044592922232
2.43687374749499 0.0874337646677243 0.213065045763432 0.181586854904694
2.45290581162325 0.0860431975604385 0.211055859346647 0.178178303058206
2.4689378757515 0.0846747463586866 0.209056688404613 0.174818795866814
2.48496993987976 0.0833280593259181 0.207067722573424 0.171508166926977
2.50100200400802 0.082002790319683 0.205089142923776 0.168246226180837
2.51703406813627 0.0806985987026623 0.203121122185459 0.16503276111152
2.53306613226453 0.0794151492551126 0.201163824966858 0.161867537901187
2.54909819639279 0.0781521120887041 0.199217407969602 0.158750302552508
2.56513026052104 0.0769091625617282 0.197282020198421 0.155680781974281
2.5811623246493 0.0756859811956545 0.195357803166339 0.152658685031911
2.59719438877756 0.0744822535930137 0.193444891095282 0.149683703563462
2.61322645290581 0.0732976703565882 0.191543411112206 0.146755513361999
2.62925851703407 0.0721319270098857 0.189653483440822 0.143873775124952
2.64529058116232 0.0709847239188798 0.187775221589021 0.141038135371224
2.66132264529058 0.0698557662149941 0.185908732532089 0.138248227326751
2.67735470941884 0.0687447637193109 0.184054116891782 0.135503671779256
2.69338677354709 0.0676514308679863 0.18221146911137 0.132804077902895
2.70941883767535 0.0665754866388507 0.180380877626706 0.130149044053522
2.72545090180361 0.0655166544791769 0.178562425033428 0.127538158535274
2.74148296593186 0.0644746622345975 0.176756188250359 0.124971000339186
2.75751503006012 0.0634492420791516 0.174962238679184 0.122447139854526
2.77354709418838 0.0624401304464456 0.173180642360482 0.119966139553557
2.78957915831663 0.0614470679619073 0.171411460126202 0.117527554650387
2.80561122244489 0.0604697993761189 0.16965474774863 0.115130933734605
2.82164328657315 0.0595080734992089 0.167910556085944 0.112775819380364
2.8376753507014 0.0585616431362888 0.166178931224419 0.11046174873156
2.85370741482966 0.0576302650239153 0.164459914617346 0.108188254063778
2.86973947895792 0.0567136997675641 0.162753543220745 0.105954863323628
2.88577154308617 0.0558117117800977 0.161059849625933 0.103761100646113
2.90180360721443 0.0549240692212114 0.159378862189006 0.101606486850649
2.91783567134269 0.0540505439378434 0.157710605157314 0.0994905399163454
2.93386773547094 0.0531909114055315 0.156055098792982 0.0974127754371498
2.9498997995992 0.0523449506707035 0.154412359493538 0.0953727070574468
2.96593186372745 0.0515124442938844 0.152782399909717 0.0933698468886912
2.98196392785571 0.0506931782938078 0.151165229060493 0.0914037059076453
2.99799599198397 0.0498869420924154 0.149560852445398 0.089473794336776
3.01402805611222 0.0490935284607318 0.14796927215419 0.0875796220073626
3.03006012024048 0.0483127334656 0.146390486973922 0.0857206987058483
3.04609218436874 0.0475443564172635 0.144824492493468 0.0838965345039623
3.06212424849699 0.0467881998177831 0.143271281205556 0.0821066400731262
3.07815631262525 0.0460440693102728 0.141730842606371 0.0803505269836475
3.09418837675351 0.0453117736289445 0.140203163292766 0.0786277079891921
3.11022044088176 0.0445911245499457 0.138688227057146 0.0769376972970176
3.12625250501002 0.0438819368429805 0.137186014980059 0.0752800108244361
3.14228456913828 0.0431840282236989 0.135696505520561 0.0736541664419664
3.15831663326653 0.0424972193068441 0.134219674604381 0.072059684203624
3.17434869739479 0.0418213335601444 0.132755495709957 0.070496086564786
3.19038076152305 0.0411561972589389 0.131303939952366 0.0689628985880582
3.2064128256513 0.0405016394415243 0.129864976165208 0.0674596481375602
3.22244488977956 0.0398574918652124 0.128438570980484 0.0659858660620354
3.23847695390782 0.0392235889630864 0.127024688906508 0.0645410863671807
3.25450901803607 0.0385997678014442 0.125623292403899 0.0631248463775816
3.27054108216433 0.0379858680379199 0.12423434195969 0.0617366868886286
3.28657314629258 0.0373817318802699 0.122857796159604 0.0603761523087797
3.30260521042084 0.0367872040458157 0.121493611758526 0.0590427907925253
3.3186372745491 0.0362021317215308 0.120141743749208 0.0577361543644018
3.33466933867735 0.035626364524763 0.11880214542927 0.0564557990343895
3.35070140280561 0.0350597544645811 0.117474768466492 0.0552012849050238
3.36673346693387 0.0345021559037363 0.116159562962479 0.0539721762705365
3.38276553106212 0.0339534255212289 0.114856477514698 0.0527680417083375
3.39879759519038 0.0334134222754699 0.113565459276948 0.0515884541631364
3.41482965931864 0.0328820073680289 0.112286454018279 0.0504329910239963
3.43086172344689 0.0323590442079582 0.11101940618041 0.0493012341946031
3.44689378757515 0.0318443983766847 0.109764258933663 0.0481927701570245
3.46292585170341 0.0313379375934597 0.10852095423146 0.0471071900292262
3.47895791583166 0.0308395316813587 0.107289432863404 0.0460440896166037
3.49498997995992 0.0303490525338215 0.106069634506983 0.04500306945778
3.51102204408818 0.0298663740817246 0.104861497777919 0.0439837348649138
3.52705410821643 0.0293913722609775 0.103664960279199 0.0429856959587518
3.54308617234469 0.0289239249806341 0.10247995864882 0.0420085676986554
3.55911823647295 0.0284639120915115 0.101306428606261 0.041051969907822
3.5751503006012 0.0280112153553072 0.100144304997732 0.0401155272939147
3.59118236472946 0.0275657184142088 0.0989935218402047 0.0391988694653083
3.60721442885772 0.0271273067609856 0.0978540123642768 0.0383016309431521
3.62324649298597 0.026695867709557 0.0967257090558697 0.037423451169443
3.63927855711423 0.0262712903660279 0.0956085436968071 0.0365639745112971
3.65531062124248 0.0258534656001862 0.0945024474042879 0.0357228502616008
3.67134268537074 0.0254422860174519 0.0934073506692823 0.0348997326362171
3.687374749499 0.0250376459312738 0.0923231833938752 0.0340942807679165
3.70340681362725 0.0246394413359643 0.0912498749275791 0.0333061586971953
3.71943887775551 0.0242475698799667 0.0901873541026416 0.0325350353601411
3.73547094188377 0.0238619308395475 0.0891355492683699 0.031780584573496
3.75150300601202 0.0234824250929071 0.0880943883244933 0.0310424850170665
3.76753507014028 0.0231089550947023 0.0870637987535877 0.0303204202136209
3.78356713426854 0.0227414248509737 0.0860437076525817 0.0296140785064118
3.79959919839679 0.0223797398944725 0.0850340417633666 0.0289231530344559
3.81563126252505 0.0220238072603794 0.0840347275025297 0.0282473417056976
3.83166332665331 0.0216735354624089 0.0830456909902322 0.0275863471681806
3.84769539078156 0.0213288344692954 0.0820668580782509 0.0269398767793431
3.86372745490982 0.0209896156816513 0.0810981543772018 0.0263076425735538
3.87975951903808 0.0206557919091945 0.0801395052829672 0.0256893612279949
3.89579158316633 0.0203272773483378 0.0791908360023422 0.0250847540269994
3.91182364729459 0.0200039875601342 0.0782520715779198 0.0244935468249435
3.92785571142285 0.0196858394485735 0.0773231369122327 0.0239154700077915
3.9438877755511 0.0193727512392241 0.0764039567911685 0.0233502584533869
3.95991983967936 0.019064642458214 0.0754944559066752 0.0227976514905797
3.97595190380761 0.0187614339115467 0.0745945588787747 0.0222573928572759
3.99198396793587 0.0184630476647453 0.0737041902768992 0.0217292306574934
4.00801603206413 0.0181694070228215 0.0728232746405672 0.0212129173175019
4.02404809619238 0.0178804365105619 0.0719517364994152 0.0207082095411251
4.04008016032064 0.0175960618531284 0.071089500392599 0.0202148682642773
4.0561122244489 0.0173162099569678 0.0702364908875806 0.0197326586088048
4.07214428857715 0.0170408088910235 0.069392632598316 0.0192613498356994
4.08817635270541 0.0167697878682475 0.0685578502028554 0.0188007152977486
4.10420841683367 0.0165030772274056 0.0677320684603741 0.0183505323916832
4.12024048096192 0.0162406084151723 0.0669152122276436 0.0179105825098823
4.13627254509018 0.01598231396851 0.0661072064749592 0.0174806509916915
4.15230460921844 0.0157281274973294 0.0653079763015361 0.017060527074408
4.16833667334669 0.0154779836674245 0.0645174469503868 0.0166500038439839
4.18436873747495 0.0152318181836801 0.0637355438226935 0.0162488781854979
4.20040080160321 0.0149895677735453 0.0629621924916854 0.0158569507334402
4.21643286573146 0.014751170170771 0.0621973187160363 0.0154740258218568
4.23246492985972 0.0145165640994048 0.0614408484527914 0.0150999114343955
4.24849699398798 0.0142856892580417 0.0606927078698364 0.0147344191542932
4.26452905811623 0.0140584863043243 0.05995282335792 0.0143773641143438
4.28056112224449 0.0138348968396899 0.0592211215422399 0.014028564946883
4.29659318637275 0.0136148633943605 0.0584975292936049 0.0136878437338247
4.312625250501 0.0133983294125705 0.0577819737391819 0.013355025956782
4.32865731462926 0.0131852392380309 0.0570743822728392 0.0130299404473047
4.34468937875751 0.0129755380996231 0.0563746825650961 0.0127124193372614
4.36072144288577 0.0127691720973214 0.055682802572688 0.0124022980093958
4.37675350701403 0.0125660881883385 0.0549986705477583 0.0120994150480834
4.39278557114228 0.0123662341734924 0.0543222150466841 0.0118036121903128
4.40881763527054 0.0121695586837888 0.0536533649385479 0.011514734276916
4.4248496993988 0.0119760111672182 0.052992049413262 0.0112326292040704
4.44088176352705 0.0117855418757618 0.0523381979893552 0.0109571478750918
4.45691382765531 0.0115981018526054 0.0516917405214316 0.0106881441525401
4.47294589178357 0.011413642919555 0.0510526072073083 0.0104254748106548
4.48897795591182 0.0112321176646543 0.050420728594841 0.0101689994881385
4.50501002004008 0.0110534794299976 0.0497960355884461 0.00991858064130316
4.52104208416834 0.0108776822997376 0.0491784594553267 0.00967408349759684
4.53707414829659 0.0107046810882834 0.0485679318314099 0.00943537600952191
4.55310621242485 0.0105344313286862 0.0479643847270043 0.00920232880896033
4.56913827655311 0.0103668892612103 0.0473677505321835 0.00897481516191668
4.58517034068136 0.0102020118220849 0.0467779620219041 0.00875271092369082
4.60120240480962 0.0100397566324353 0.0461949523608648 0.00853589449449029
4.61723446893788 0.00988008198739089 0.0456186551081135 0.00832424677549203
4.63326653306613 0.00972294684536464 0.0450490042214089 0.00811765112536207
4.64929859719439 0.00956831081750476 0.0444859340613448 0.00791599331724126
4.66533066132264 0.0094161341573132 0.0439293793952407 0.007719161496204
4.6813627254509 0.00926637775042953 0.0433792754008084 0.00752704613719672
4.69739478957916 0.00911900310457731 0.0428355576695976 0.00733954000346169
4.71342685370741 0.00897397233967027 0.0422981622102294 0.00715653810545151
4.72945891783567 0.00883124817807592 0.0417670254514212 0.00697793766023866
4.74549098196393 0.008690793935034 0.0412420842448107 0.00680363805142424
4.76152304609218 0.00855257350922728 0.0407232758675832 0.00663354078954914
4.77755511022044 0.00841655137350234 0.040210538024909 0.00646754947301061
4.7935871743487 0.00828269256573796 0.0397038088521948 0.00630556974948648
4.80961923847695 0.00815096267985867 0.0392030269171559 0.006147509277869
4.82565130260521 0.00802132785699132 0.0387081312217136 0.0059932776907096
4.84168336673347 0.00789375477676222 0.0382190612037225 0.00584278655717554
4.85771543086172 0.00776821064873272 0.0377357567385333 0.00569594934651904
4.87374749498998 0.007644663203971 0.0372581581403957 0.00555268139205894
4.88977955911824 0.00752308068675789 0.0367862061637059 0.0054128998556747
4.90581162324649 0.00740343184642465 0.0363198420041033 0.0052765236928121
4.92184368737475 0.00728568592932049 0.0358590072994211 0.00514347361799974
4.93787575150301 0.00716981267090791 0.0354036441304952 0.00501367207087497
4.95390781563126 0.0070557822879837 0.0349536950218351 0.00488704318271783
4.96993987975952 0.00694356547102372 0.034509102942162 0.00476351274349093
4.98597194388778 0.00683313337664936 0.0340698113048169 0.00464300816938331
5.00200400801603 0.0067244576202139 0.0336357639680439 0.00452545847085583
5.01803607214429 0.00661751026850666 0.0332069052351517 0.00441079422118537
5.03406813627254 0.00651226383257333 0.0327831798545575 0.00429894752550506
5.0501002004008 0.00640869126065036 0.0323645330197173 0.00418985199033748
5.06613226452906 0.00630676593121181 0.0319509103689448 0.00408344269361738
5.08216432865731 0.00620646164612672 0.031542257985125 0.00397965615520072
5.09819639278557 0.00610775262392536 0.0311385223953229 0.0038784303078561
5.11422845691383 0.00601061349317254 0.0307396505702933 0.00377970446873492
5.13026052104208 0.00591501928594633 0.030345589923893 0.00368341931131631
5.14629258517034 0.00582094543142049 0.0299562883124004 0.00358951683782264
5.1623246492986 0.00572836774954896 0.0295716940337437 0.00349794035210142
5.17835671342685 0.00563726244485081 0.0291917558266423 0.00340863443296921
5.19438877755511 0.00554760610029401 0.0288164228696635 0.00332154490801306
5.21042084168337 0.00545937567127653 0.0284456447801983 0.0032366188278449
5.22645290581162 0.00537254847970306 0.0280793716133579 0.0031538044408042
5.24248496993988 0.00528710220815608 0.0277175538607942 0.00307305116810411
5.25851703406814 0.00520301489415947 0.0273601424494478 0.0029943095794163
5.27454909819639 0.00512026492453353 0.0270070887402249 0.00291753136888954
5.29058116232465 0.00503883102983959 0.0266583445266063 0.00284266933159695
5.30661322645291 0.00495869227891317 0.0263138620331905 0.00276967734040715
5.32264529058116 0.00487982807348391 0.0259735939141749 0.00269851032327385
5.33867735470942 0.0048022181428812 0.0256374932517746 0.00262912424093915
5.35470941883767 0.00472584253882389 0.025305513554584 0.00256147606504495
5.37074148296593 0.00465068163029302 0.0249776087558823 0.00249552375664772
5.38677354709419 0.00457671609848593 0.0246537332118841 0.00243122624513104
5.40280561122244 0.00450392693185075 0.0243338416999391 0.00236854340751079
5.4188376753507 0.00443229542119978 0.0240178894166818 0.00230743604812782
5.43486973947896 0.00436180315490064 0.0237058319761333 0.00224786587872266
5.45090180360721 0.00429243201414385 0.0233976254077581 0.00218979549888707
5.46693386773547 0.00422416416828576 0.0230932261544761 0.00213318837688711
5.48296593186373 0.00415698207026543 0.0227925910706337 0.00207800883085252
5.49899799599198 0.00409086845209451 0.0224956774199345 0.00202422201032701
5.51503006012024 0.00402580632041878 0.0222024428733316 0.00197179387817422
5.5310621242485 0.00396177895215033 0.0219128455068836 0.00192069119283419
5.54709418837675 0.00389876989016914 0.0216268437995755 0.00187088149092495
5.56312625250501 0.0038367629390931 0.0213443966311071 0.00182233307018406
5.57915831663327 0.00377574216111525 0.021065463279649 0.00177501497274497
5.59519038076152 0.00371569187190728 0.0207900034195694 0.00172889696874282
5.61122244488978 0.00365659663658807 0.0205179771191314 0.0016839495402448
5.62725450901804 0.0035984412657565 0.0202493448381648 0.00164014386549965
5.64328657314629 0.00354121081158725 0.0199840674257108 0.00159745180350143
5.65931863727455 0.00348489056398872 0.0197221061176436 0.00155584587886238
5.67535070140281 0.00342946604682204 0.0194634225342686 0.0015152992669899
5.69138276553106 0.00337492301418028 0.0192079786778998 0.00147578577956261
5.70741482965932 0.00332124744672672 0.0189557369304162 0.00143727985030058
5.72344689378757 0.00326842554809149 0.0187066600508002 0.00139975652102481
5.73947895791583 0.0032164437413254 0.0184607111726572 0.00136319142800109
5.75551102204409 0.00316528866541028 0.0182178538017201 0.00132756078856339
5.77154308617234 0.00311494717182469 0.0179780518133369 0.0012928413880121
5.7875751503006 0.00306540632116438 0.0177412694499454 0.00125901056678226
5.80360721442886 0.00301665337981642 0.0175074713185338 0.00122604620787713
5.81963927855711 0.00296867581668623 0.0172766223880898 0.00119392672456259
5.83567134268537 0.00292146129997673 0.0170486879870386 0.00116263104831757
5.85170340681363 0.00287499769401861 0.01682363380067 0.00113213861703619
5.86773547094188 0.0028292730561511 0.016601425868558 0.0011024293634769
5.88376753507014 0.00278427563365231 0.0163820305819703 0.00107348370395444
5.8997995991984 0.00273999386071839 0.0161654146812724 0.00104528252726999
5.91583166332665 0.00269641635549074 0.015951545253324 0.00101780718387537
5.93186372745491 0.00265353191713055 0.0157403897288706 0.000991039475266938
5.94789579158317 0.00261132952293973 0.0155319158799301 0.000964961643604896
5.96392785571142 0.00256979832552779 0.0153260918171757 0.000939556361554004
5.97995991983968 0.00252892765002368 0.0151228859873159 0.000914806722341427
5.99599198396794 0.00248870699133201 0.0149222671704717 0.000890696230027745
6.01202404809619 0.00244912601143287 0.0147242044775524 0.000867208789987091
6.02805611222445 0.00241017453672468 0.014528667347631 0.000844328699592472
6.04408817635271 0.00237184255540918 0.0143356255453188 0.000822040639102391
6.06012024048096 0.0023341202149181 0.014145049158141 0.000800329662744899
6.07615230460922 0.00229699781938074 0.0139569085939126 0.000779181189995329
6.09218436873747 0.00226046582713179 0.0137711745781175 0.000758580997043958
6.10821643286573 0.00222451484825882 0.0135878181512884 0.000738515208449925
6.12424849699399 0.00218913564218879 0.0134068106663907 0.000718970288977789
6.14028056112224 0.0021543191153129 0.0132281237862099 0.000699933035613164
6.1563126252505 0.00212005631864921 0.0130517294807422 0.000681390569753902
6.17234468937876 0.00208633844554251 0.0128776000245911 0.00066333032957339
6.18837675350701 0.00205315682940071 0.0127057079943675 0.000645740062552537
6.20440881763527 0.00202050294146721 0.0125360262660971 0.00062860781817711
6.22044088176353 0.00198836838862877 0.0123685280126327 0.000611921940797116
6.23647294589178 0.00195674491125819 0.0122031867010731 0.000595671062644994
6.25250501002004 0.00192562438109133 0.0120399760901903 0.000579844097009413
6.2685370741483 0.00189499879913784 0.0118788702278621 0.00056443023156155
6.28456913827655 0.00186486029362522 0.0117198434485144 0.000549418921830746
6.30060120240481 0.00183520111797548 0.0115628703705709 0.000534799884826509
6.31663326653307 0.001806013648814 0.0114079258939113 0.000520563092803886
6.33266533066132 0.00177729038401013 0.0112549851973387 0.000506698767169256
6.34869739478958 0.00174902394074886 0.0111040237360569 0.000493197372523659
6.36472945891783 0.00172120705363318 0.0109550172391563 0.000480049610840846
6.38076152304609 0.00169383257281669 0.0108079417071109 0.000467246415777227
6.39679358717435 0.00166689346216579 0.010662773409285 0.000454778947111019
6.4128256513026 0.00164038279745123 0.0105194888814508 0.000442638585307867
6.42885771543086 0.00161429376456832 0.010378064923317 0.000430816926210328
6.44488977955912 0.00158861965778547 0.0102384785960683 0.000419305775848596
6.46092184368737 0.00156335387802065 0.010100707219917 0.000408097145369933
6.47695390781563 0.00153848993114515 0.00996472837166559 0.000397183246084308
6.49298597194389 0.00151402142631442 0.00983051988228203 0.000386556484623769
6.50901803607214 0.00148994207432541 0.00969805983448683 0.000376209458213147
6.5250501002004 0.00146624568600001 0.00956732656035276 0.000366134950049725
6.54108216432866 0.00144292617059426 0.00943829863891718 0.000356325924789543
6.55711422845691 0.00141997753423283 0.00931095489380728 0.000346775524138055
6.57314629258517 0.00139739387836839 0.00918527439087837 0.000337477062542904
6.58917835671343 0.00137516939826546 0.0090612364358654 0.000328424022986619
6.60521042084168 0.00135329838150848 0.00893882057204798 0.000319610052877073
6.62124248496994 0.00133177520653345 0.00881800657792889 0.000311028960033589
6.6372745490982 0.00131059434118307 0.00869877446492648 0.000302674708766628
6.65330661322645 0.00128975034128474 0.00858110447508085 0.00029454141604901
6.66933867735471 0.00126923784925129 0.00846497707877415 0.000286623347776687
6.68537074148297 0.00124905159270385 0.00835037297246504 0.000278914915117099
6.70140280561122 0.00122918638311671 0.00823727307643746 0.000271410670943206
6.71743486973948 0.00120963711448369 0.00812565853256381 0.000264105306351308
6.73346693386774 0.00119039876200573 0.00801551070208265 0.000256993647260806
6.74949899799599 0.00117146638079934 0.00790681116339114 0.000250070651094107
6.76553106212425 0.00115283510462564 0.00779954170985202 0.000243331403534886
6.7815631262525 0.00113450014463954 0.00769368434761563 0.000236771115362983
6.79759519038076 0.00111645678815887 0.00758922129345668 0.000230385119364225
6.81362725450902 0.00109870039745306 0.00748613497262607 0.000224168867313501
6.82965931863727 0.00108122640855111 0.00738440801671777 0.000218117927029463
6.84569138276553 0.00106403033006845 0.00728402326155077 0.000212227979499251
6.86172344689379 0.00104710774205259 0.00718496374506628 0.000206494816071668
6.87775551102204 0.00103045429484697 0.00708721270524009 0.000200914335717266
6.8937875751503 0.001014065707973 0.00699075357801024 0.000195482542353852
6.90981963927856 0.000997937769029813 0.00689556999522003 0.000190195542235915
6.92585170340681 0.000982066332611574 0.00680164578257635 0.000185049541406555
6.94188376753507 0.000966447319241941 0.00670896495762342 0.000180040843210476
6.95791583166333 0.000951076714325526 0.00661751172773192 0.000175165845866678
6.97394789579158 0.000935950567116006 0.00652727048810361 0.000170421040099473
6.98997995991984 0.000921064989700655 0.00643822581979135 0.000165803006826512
7.0060120240481 0.000906416156001023 0.00635036248773462 0.000161308414902508
7.02204408817635 0.000892000300789509 0.0062636654388105 0.000156934018917397
7.03807615230461 0.000877813718721577 0.00617811979990015 0.000152676657047673
7.05410821643286 0.000863852763383358 0.00609371087597078 0.000148533248959698
7.07014028056112 0.000850113846354405 0.00601042414817302 0.000144500793763766
7.08617234468938 0.000836593436285352 0.00592824527195392 0.000140576368017776
7.10220440881763 0.000823288057990243 0.00584716007518521 0.00013675712377936
7.11823647294589 0.000810194291553292 0.0057671545563072 0.00013304028670534
7.13426853707415 0.00079730877144986 0.00568821488248798 0.000129423154197431
7.1503006012024 0.000784628185681397 0.00561032738779805 0.000125903093593107
7.16633266533066 0.000772149274924159 0.00553347857140039 0.000122477540400589
7.18236472945892 0.000759868831691449 0.00545765509575582 0.000119143996576918
7.19839679358717 0.000747783699509191 0.00538284378484372 0.000115900028848123
7.21442885771543 0.000735890772104616 0.00530903162239803 0.000112743267070489
7.23046092184369 0.000724186992607842 0.00523620575015851 0.000109671402631972
7.24649298597194 0.000712669352766166 0.00516435346613719 0.000106682186892813
7.2625250501002 0.00070133489217084 0.00509346222290005 0.00010377342966444
7.27855711422846 0.000690180697496153 0.00502351962586378 0.000100942997725754
7.29458917835671 0.000679203901750607 0.00495451343160763 9.81888133759218e-05
7.31062124248497 0.000668401683540012 0.00488643154620033 9.55088530228068e-05
7.32665330661323 0.000657771266342291 0.00481926202354192 9.29011458062134e-05
7.34268537074148 0.000647309917793829 0.00475299306372062 9.03637722551052e-05
7.35871743486974 0.000637014948987158 0.00468761301138446 8.78948629780035e-05
7.374749498998 0.00062688371377983 0.0046231103541278 8.54925973857748e-05
7.39078156312625 0.000616913608114264 0.0045594737208926 8.31552024460408e-05
7.40681362725451 0.000607102069348424 0.00449669188038432 8.08809514684571e-05
7.42284569138276 0.000597446575597133 0.00443475373950257 7.8668162920128e-05
7.43887775551102 0.000587944645083867 0.0043736483417862 7.65151992704369e-05
7.45490981963928 0.00057859383550286 0.00431336486587303 7.44204658645914e-05
7.47094188376753 0.000569391743391349 0.00425389262397385 7.23824098251963e-05
7.48697394789579 0.000560336003511805 0.00419522106036093 7.03995189811836e-05
7.50300601202405 0.000551424288243995 0.00413733974987077 6.8470320823443e-05
7.5190380761523 0.000542654306986701 0.00408023839642105 6.65933814865143e-05
7.53507014028056 0.000534023805568966 0.00402390683154171 6.47673047557121e-05
7.55110220440882 0.000525530565670697 0.00396833501292021 6.29907310990738e-05
7.56713426853707 0.000517172404252482 0.00391351302296067 6.1262336723531e-05
7.58316633266533 0.000508947172994484 0.00385943106735697 5.95808326547207e-05
7.59919839679359 0.000500852757744245 0.00380607947367972 5.79449638398642e-05
7.61523046092184 0.000492887077973286 0.00375344868997692 5.6353508273158e-05
7.6312625250501 0.000485048086242338 0.00370152928338843 5.48052761431281e-05
7.64729458917836 0.000477333767675091 0.00365031193877384 5.32991090014195e-05
7.66332665330661 0.000469742139440298 0.00359978745735411 5.18338789524957e-05
7.67935871743487 0.000462271250242124 0.00354994675536637 5.04084878637449e-05
7.69539078156313 0.000454919179818604 0.00350078086273234 4.90218665954921e-05
7.71142284569138 0.000447684038448068 0.00345228092173981 4.76729742504346e-05
7.72745490981964 0.000440563966463422 0.00340443818573739 4.63607974420274e-05
7.7434869739479 0.000433557133774156 0.00335724401784236 4.50843495813533e-05
7.75951903807615 0.000426661739395947 0.00331068988966154 4.38426701820285e-05
7.77555110220441 0.00041987601098775 0.00326476738002499 4.2634824182701e-05
7.79158316633267 0.000413198204396249 0.00321946817373269 4.14599012867109e-05
7.80761523046092 0.000406626603207548 0.00317478406031384 4.03170153184914e-05
7.82364729458918 0.000400159518306004 0.00313070693279888 3.92053035962999e-05
7.83967935871743 0.000393795287440064 0.00308722878650407 3.81239263208776e-05
7.85571142284569 0.000387532274795014 0.00304434171782857 3.70720659796455e-05
7.87174348697395 0.00038136887057252 0.00300203792306384 3.60489267660539e-05
7.8877755511022 0.00037530349057686 0.00296030969721547 3.50537340137118e-05
7.90380761523046 0.000369334575807731 0.00291914943283705 3.40857336449315e-05
7.91983967935872 0.000363460592059537 0.00287854961887633 3.31441916333323e-05
7.93587174348697 0.000357680029527049 0.00283850283953329 3.22283934801543e-05
7.95190380761523 0.000351991402417333 0.00279900177313021 3.13376437039443e-05
7.96793587174349 0.000346393248567855 0.00276003919099357 3.04712653432818e-05
7.98396793587174 0.000340884129070658 0.0027216079563477 2.96285994722203e-05
8 0.000335462627902512 0.00268370102322009 2.88090047281303e-05

